Acceleration of Tensor-Product Operations with Tensor Cores

In this paper, we explore the acceleration of tensor product operations in finite element methods, leveraging the computational power of the NVIDIA A100 GPU Tensor Cores. We provide an accessible overview of the necessary mathematical background and discuss our implementation strategies. Our study focuses on two common programming approaches for NVIDIA Tensor Cores: the C++ Warp Matrix Functions in nvcuda::wmma and the inline Parallel Thread Execution (PTX) instructions mma.sync.aligned. A significant focus is placed on the adoption of the versatile inline PTX instructions combined with a conflict-free shared memory access pattern, a key to unlocking superior performance. When benchmarked against traditional CUDA Cores, our approach yields a remarkable 2.3-fold increase in double precision performance, achieving 8 TFLOPS/s-45% of the theoretical maximum. Furthermore, in half-precision computations, numerical experiments demonstrate a fourfold enhancement in solving the Poisson equation using the flexible GMRES (FGMRES) method, preconditioned by a multigrid method in 3D. This is achieved while maintaining the same discretization error as observed in double precision computations. These results highlight the considerable benefits of using Tensor Cores for finite element operators with tensor products, achieving an optimal balance between computational speed and precision.

==> data/all_perf.dat <==
fe cuda tensor
2 0.238772 0.144111
3 0.258684 0.107288
4 0.317993 0.491028
5 0.357451 0.308001
6 0.443083 0.262469
7 0.466108 0.202656 

==> data/double_perf.dat <==
dof	CC_CF	TC_WMMA	TC_MMA	TC_MMA_CF	 	Perf_CC_CF	Perf_TC_WMMA	Perf_TC_MMA	Perf_TC_MMA_CF
4096	0.2388	0.2687	0.2925	0.3242		2.37E+08	2.43E+08	2.57E+08	2.62E+08
16384	1.0554	1.251	1.3233	1.4519		8.69E+08	9.12E+08	9.77E+08	9.86E+08
32768	1.8924	2.2941	2.3135	3.0077		1.47E+09	1.59E+09	1.67E+09	1.82E+09
131072	2.9558	4.101	4.2588	6.1934		3.03E+09	3.61E+09	3.96E+09	4.88E+09
262144	3.3936	4.7732	5.05	7.6806		3.50E+09	4.63E+09	5.07E+09	6.71E+09
1048576	3.6711	5.2666	5.6419	8.9157		4.08E+09	5.74E+09	6.11E+09	8.87E+09
2097152	3.7169	5.3608	5.7565	9.1871		4.29E+09	5.85E+09	6.81E+09	9.08E+09
8388608	3.7566	5.4287	5.8393	9.1835		4.24E+09	5.77E+09	6.80E+09	9.57E+09
16777216	3.7636	5.441	5.8533	9.1721		4.21E+09	5.71E+09	6.72E+09	9.36E+09
67108864	3.768	5.4507	5.8657	9.0743		4.15E+09	5.66E+09	6.67E+09	9.19E+09
134217728	3.7689	5.4525	5.8675	9.0303		4.11E+09	5.61E+09	6.63E+09	9.09E+09

==> data/double_perf16.dat <==
dof	CC_CF	TC_WMMA	TC_MMA	TC_MMA_CF	 	Perf_CC_CF	Perf_TC_WMMA	Perf_TC_MMA	Perf_TC_MMA_CF
4096	0.0343	0.0378	0.0423	0.0748		1.02E+08	1.14E+08	1.28E+08	1.76E+08
16384	0.2986	0.3357	0.3824	0.6149		4.04E+08	4.44E+08	5.04E+08	6.90E+08
32768	0.8898	0.9991	1.133	1.8342		8.00E+08	8.81E+08	9.95E+08	1.36E+09
131072	2.5514	2.8333	3.2068	5.3477		1.88E+09	2.12E+09	2.47E+09	3.64E+09
262144	3.0773	3.4324	3.9064	6.8348		2.11E+09	2.62E+09	2.95E+09	4.97E+09
1048576	3.8544	4.3081	4.9354	8.7342		2.69E+09	3.11E+09	3.71E+09	5.95E+09
2097152	3.8755	4.3442	4.9953	8.9228		2.53E+09	2.92E+09	3.56E+09	5.76E+09
8388608	3.9425	4.383	5.0358	8.4646		2.40E+09	2.77E+09	3.31E+09	5.43E+09
16777216	3.9663	4.4103	5.0517	8.4594		2.34E+09	2.70E+09	3.22E+09	5.22E+09
67108864	3.9671	4.4218	5.0252	8.4171		2.27E+09	2.62E+09	3.13E+09	5.07E+09
134217728	3.9742	4.427	5.0217	8.4188		2.24E+09	2.59E+09	3.08E+09	5.01E+09

==> data/error.dat <==
dof fp32 fp16 ec16
4096 2.956e-06 1.395e-02 3.986e-06
32768 3.745e-06 1.837e-02 5.050e-06
262144 5.060e-06 2.533e-02 6.599e-06
2097152 6.924e-06 3.543e-02 8.866e-06
16777216 9.617e-06 4.979e-02 1.222e-05
134217728 1.347e-05 7.017e-02 1.705e-05 

==> data/error_perf.dat <==
dof	CC_CF_D	CC_CF	TC_MMA_CF	TC_MMA_CF_EC		Perf_CC_CF_D	Perf_CC_CF	Perf_TC_MMA_CF	Perf_TC_MMA_CF_EC		Error_CC_CF	Error_TC_MMA_CF	Error_TC_MMA_CF_EC
4096	0.0343	0.04934	0.1216	0.34		1.02E+08	1.42E+08	2.36E+08	2.19E+08		2.96E-06	1.40E-02	3.99E-06
16384	0.2986	0.4264	1.1154	2.9743		4.04E+08	5.58E+08	9.13E+08	8.56E+08		3.74E-06	1.84E-02	5.05E-06
32768	0.8898	1.3303	3.3143	8.8875		8.00E+08	1.10E+09	1.81E+09	1.68E+09		5.06E-06	2.53E-02	6.60E-06
131072	2.5514	4.5477	12.4732	32.271		1.88E+09	3.18E+09	5.92E+09	5.40E+09		5.45E-06	2.63E-02	7.39E-06
262144	3.0773	5.6983	17.9265	44.4445		2.11E+09	4.15E+09	9.64E+09	7.88E+09		6.92E-06	3.54E-02	8.87E-06
1048576	3.8544	7.3282	26.03	64.1421		2.69E+09	5.27E+09	1.66E+10	1.32E+10		7.26E-06	3.61E-02	9.65E-06
2097152	3.8755	7.4568	27.3876	66.9296		2.53E+09	5.15E+09	1.77E+10	1.42E+10		9.62E-06	4.98E-02	1.22E-05
8388608	3.9425	7.5942	27.4766	68.8801		2.40E+09	4.90E+09	1.67E+10	1.39E+10		9.90E-06	5.02E-02	1.27E-05
16777216	3.9663	7.6171	27.2352	69.1585		2.34E+09	4.78E+09	1.62E+10	1.37E+10		1.35E-05	7.02E-02	1.71E-05
67108864	3.9671	7.6435	27.1436	69.3153		2.27E+09	4.66E+09	1.58E+10	1.34E+10		1.37E-05	7.06E-02	1.75E-05
134217728	3.9742	7.6488	27.1136	69.3453		2.24E+09	4.59E+09	1.55E+10	1.32E+10		1.91E-05	9.93E-02	2.42E-05

==> data/fgmres_residual.dat <==
n tf32 f16 f64 f32 f16C
1 0.94959 0.99941 0.016074 0.016118 0.016106
2 0.91216 0.96514 3.51423e-06 3.5994e-06 3.5276e-06
3 0.90371 0.87926 3.7815e-09 3.8853e-09 3.8249e-09
4 0.89121 0.48931 0 0 0 
5 0.88955 0.15511
6 0.87629 0.036005
7 0.875 0.0071215
8 0.82553 0.001246
9 0.73092 0.00019536
10 0.43734 2.8292e-05
11 0.19329 3.7204e-06
12 0.068797 4.5216e-07
13 0.022505 5.097e-08
14 0.0067998 5.3617e-09
15 0.0019478 0
16 0.00052784
17 0.00013356
18 3.2062e-05
19 7.2741e-06
20 1.5829e-06
21 3.25e-07
22 6.3866e-08
23 1.2254e-08
24 2.2441e-09

==> data/mmafp64.dat <==
warp ilp1 ilp2 ilp4
1 13.9852 15.6613 15.8301
2 28.1566 31.4429 31.6377
3 55.8069 62.4847 63.3703
4 63.2782 62.878 63.4051

==> data/mmafp64_cycle.dat <==
warp ilp1 ilp2 ilp4
1 18.305 32.692 64.687
2 18.184 32.567 64.733
3 18.349 32.776 64.636
4 32.365 65.142 129.201

==> data/mmatf32.dat <==
warp ilp1 t1 ilp2 t2 ilp4 t4
2 81.6229 25.091 156.641 26.149 229.147 35.75
3 161.705 25.33 309.518 26.467 458.473 35.736 
4 315.879 25.934 466.874 35.093 492.804 66.493
5 462.016 35.462 482.031 67.979 496.338 132.039

# 1 40.6398 25.197 78.2845 26.161 116.235 35.239


==> data/roofline.dat <==
N	CC_F64_P	CC_F64_I	CC_F32_P	CC_F32_I	TC_WMMA_F64_P	TC_WMMA_F64_I	TC_WMMA_F32_P	TC_WMMA_F32_I	TC_MMA_F64_P	TC_MMA_F64_I	TC_MMA_F16_P	TC_MMA_F16_I	TC_MMA_CF_F64_P	TC_MMA_CF_F64_I	TC_MMA_CF_F16_P	TC_MMA_CF_F16_I	TC_MMA_CF_EC_F16_P	TC_MMA_CF_EC_F16_I							
8	3.7636	7.1479	7.0462	14.5584	5.4411	7.5241	0	0	5.843	6.8268	0	0	9.1694	7.2227	0	0	0	0							
16	3.9566	14.2684	7.6154	28.1763	4.4094	13.7491	11.305	28.5621	4.9847	13.1089	14.1896	27.6719	8.4347	13.309	27.2053	28.121	69.1285	86.815							

==> data/shmem_roofline.dat <==
N	CC_F64_P	CC_F64_I	CC_F32_P	CC_F32_I	TC_WMMA_F64_P	TC_WMMA_F64_I	TC_WMMA_F32_P	TC_WMMA_F32_I	TC_MMA_F64_P	TC_MMA_F64_I	TC_MMA_F16_P	TC_MMA_F16_I	TC_MMA_CF_F64_P	TC_MMA_CF_F64_I	TC_MMA_CF_F16_P	TC_MMA_CF_F16_I	TC_MMA_CF_EC_F16_P	TC_MMA_CF_EC_F16_I							
8	3.7636	0.2436	7.0462	0.4772	5.4411	0.3742	0	0	5.843	0.4121	0	0	9.1694	0.7414	0	0	0	0							
16	3.9566	0.283	7.6154	0.5331	4.4094	0.322	11.305	0.8032	4.9847	0.3515	14.1896	0.9417	8.4347	1.0692	27.2053	2.3732	69.1285	6.3381							

==> data/single_perf.dat <==
dof	CC_CF	TC_WMMA	TC_MMA	TC_MMA_CF	 	Perf_CC_CF	Perf_TC_WMMA	Perf_TC_MMA	Perf_TC_MMA_CF
4096	0.04934	0.0828	0.0599	0.1216		1.42E+08	1.77E+08	1.98E+08	2.36E+08
16384	0.4264	0.666	0.5427	1.1154		5.58E+08	6.94E+08	7.69E+08	9.13E+08
32768	1.3303	1.9646	1.5699	3.3143		1.10E+09	1.37E+09	1.51E+09	1.81E+09
131072	4.5477	6.2357	5.9185	12.4732		3.18E+09	3.88E+09	4.46E+09	5.92E+09
262144	5.6983	8.1545	7.7616	17.9265		4.15E+09	5.45E+09	6.18E+09	9.64E+09
1048576	7.3282	10.8944	11.5992	26.03		5.27E+09	7.43E+09	9.44E+09	1.66E+10
2097152	7.4568	11.194	12.4151	27.3876		5.15E+09	7.37E+09	9.50E+09	1.77E+10
8388608	7.5942	11.2803	12.2653	27.4766		4.90E+09	7.05E+09	9.13E+09	1.67E+10
16777216	7.6171	11.3015	12.2934	27.2352		4.78E+09	6.88E+09	8.93E+09	1.62E+10
67108864	7.6435	11.3438	12.2935	27.1436		4.66E+09	6.71E+09	8.71E+09	1.58E+10
134217728	7.6488	11.3455	12.2935	27.1136		4.59E+09	6.61E+09	8.59E+09	1.55E+10

==> data/solver.dat <==
dof	F_L2_error	F_H1_error	L2_error	H1_error h
32768	4.93E-11	5.35E-09	1.47E-07	6.66E-06 0.25
262144	2.08E-12	8.94E-10	9.41E-07	2.58E-05 0.125
2097152	3.62E-12	7.03E-10	1.19E-05	1.51E-04 0.0625
16777216	1.04E-11	3.04E-10	2.60E-04	1.65E-03 0.03125
134217728	3.32E-11	2.73E-10	3.24E-03	1.87E-02 0.015625
